Mean-to-max ratio of the torsion function and honeycomb structures

In this paper we study extremal behaviors of the mean to max ratio of the $p$-torsion function with respect to the geometry of the domain. For $p$ larger than the dimension of the space $N$, we prove that the upper bound is uniformly below $1$, contrary to the case $p \in (1,N]$. For $p=+\infty$, in two dimensions, we prove that the upper bound is asymptotically attained by a disc from which is removed a network of points consisting on the vertices of a tiling of the plane with regular hexagons of vanishing size.

==> points.dat <==
  1 1
  2 3
  3 2
  5 4
  5.5 5


==> voronoi.dat <==
1.833333 1.833333
3.500000 3.500000

3.500000 3.500000
2.750000 5.750000

1.833333 1.833333
5.346654 -5.193308

1.833333 1.833333
-5.193308 5.346654

3.500000 3.500000
8.152631 -1.152631

2.750000 5.750000
10.635165 1.807418

2.750000 5.750000
-1.623902 13.404329


